Restricted Space Algorithms for Isomorphism on Bounded Treewidth Graphs

The Graph Isomorphism problem restricted to graphs of bounded treewidth or bounded tree distance width are known to be solvable in polynomial time [Bod90],[YBFT99]. We give restricted space algorithms for these problems proving the following results: - Isomorphism for bounded tree distance width graphs is in L and thus complete for the class. We also show that for this kind of graphs a canon can be computed within logspace. - For bounded treewidth graphs, when both input graphs are given together with a tree decomposition, the problem of whether there is an isomorphism which respects the decompositions (i.e. considering only isomorphisms mapping bags in one decomposition blockwise onto bags in the other decomposition) is in L. - For bounded treewidth graphs, when one of the input graphs is given with a tree decomposition the isomorphism problem is in LogCFL. - As a corollary the isomorphism problem for bounded treewidth graphs is in LogCFL. This improves the known TC1 upper bound for the problem given by Grohe and Verbitsky [GroVer06].

==> Figures/fig001_tddssDecomp.eepic <==
\setlength{\unitlength}{0.00087489in}
%
\begingroup\makeatletter\ifx\SetFigFont\undefined
% extract first six characters in \fmtname
\def\x#1#2#3#4#5#6#7\relax{\def\x{#1#2#3#4#5#6}}%
\expandafter\x\fmtname xxxxxx\relax \def\y{splain}%
\ifx\x\y   % LaTeX or SliTeX?
\gdef\SetFigFont#1#2#3{%
  \ifnum #1<17\tiny\else \ifnum #1<20\small\else
  \ifnum #1<24\normalsize\else \ifnum #1<29\large\else
  \ifnum #1<34\Large\else \ifnum #1<41\LARGE\else
     \huge\fi\fi\fi\fi\fi\fi
  \csname #3\endcsname}%
\else
\gdef\SetFigFont#1#2#3{\begingroup
  \count@#1\relax \ifnum 25<\count@\count@25\fi
  \def\x{\endgroup\@setsize\SetFigFont{#2pt}}%
  \expandafter\x
    \csname \romannumeral\the\count@ pt\expandafter\endcsname
    \csname @\romannumeral\the\count@ pt\endcsname
  \csname #3\endcsname}%
\fi
\fi\endgroup
{\renewcommand{\dashlinestretch}{30}
\begin{picture}(8865,2524)(0,-10)
\put(1782,973){\arc{210}{1.5708}{3.1416}}
\put(1782,1123){\arc{210}{3.1416}{4.7124}}
\put(2112,1123){\arc{210}{4.7124}{6.2832}}
\put(2112,973){\arc{210}{0}{1.5708}}
\path(1677,973)(1677,1123)
\path(1782,1228)(2112,1228)
\path(2217,1123)(2217,973)
\path(2112,868)(1782,868)
\put(2682,973){\arc{210}{1.5708}{3.1416}}
\put(2682,1123){\arc{210}{3.1416}{4.7124}}
\put(3012,1123){\arc{210}{4.7124}{6.2832}}
\put(3012,973){\arc{210}{0}{1.5708}}
\path(2577,973)(2577,1123)
\path(2682,1228)(3012,1228)
\path(3117,1123)(3117,973)
\path(3012,868)(2682,868)
\put(2277,1603){\arc{210}{1.5708}{3.1416}}
\put(2277,1663){\arc{210}{3.1416}{4.7124}}
\put(2517,1663){\arc{210}{4.7124}{6.2832}}
\put(2517,1603){\arc{210}{0}{1.5708}}
\path(2172,1603)(2172,1663)
\path(2277,1768)(2517,1768)
\path(2622,1663)(2622,1603)
\path(2517,1498)(2277,1498)
\put(2232,2143){\arc{210}{1.5708}{3.1416}}
\put(2232,2293){\arc{210}{3.1416}{4.7124}}
\put(2562,2293){\arc{210}{4.7124}{6.2832}}
\put(2562,2143){\arc{210}{0}{1.5708}}
\path(2127,2143)(2127,2293)
\path(2232,2398)(2562,2398)
\path(2667,2293)(2667,2143)
\path(2562,2038)(2232,2038)
\path(2397,2038)(2397,1768)
\path(2217,2038)(867,1768)
\path(2487,1498)(2847,1228)
\path(2307,1498)(1947,1228)
\path(2577,2038)(3477,1768)
\put(1062,973){\arc{210}{1.5708}{3.1416}}
\put(1062,1123){\arc{210}{3.1416}{4.7124}}
\put(1392,1123){\arc{210}{4.7124}{6.2832}}
\put(1392,973){\arc{210}{0}{1.5708}}
\path(957,973)(957,1123)
\path(1062,1228)(1392,1228)
\path(1497,1123)(1497,973)
\path(1392,868)(1062,868)
\put(162,973){\arc{210}{1.5708}{3.1416}}
\put(162,1123){\arc{210}{3.1416}{4.7124}}
\put(492,1123){\arc{210}{4.7124}{6.2832}}
\put(492,973){\arc{210}{0}{1.5708}}
\path(57,973)(57,1123)
\path(162,1228)(492,1228)
\path(597,1123)(597,973)
\path(492,868)(162,868)
\put(657,1603){\arc{210}{1.5708}{3.1416}}
\put(657,1663){\arc{210}{3.1416}{4.7124}}
\put(897,1663){\arc{210}{4.7124}{6.2832}}
\put(897,1603){\arc{210}{0}{1.5708}}
\path(552,1603)(552,1663)
\path(657,1768)(897,1768)
\path(1002,1663)(1002,1603)
\path(897,1498)(657,1498)
\path(867,1498)(1227,1228)
\path(687,1498)(327,1228)
\put(3402,973){\arc{210}{1.5708}{3.1416}}
\put(3402,1123){\arc{210}{3.1416}{4.7124}}
\put(3732,1123){\arc{210}{4.7124}{6.2832}}
\put(3732,973){\arc{210}{0}{1.5708}}
\path(3297,973)(3297,1123)
\path(3402,1228)(3732,1228)
\path(3837,1123)(3837,973)
\path(3732,868)(3402,868)
\put(3447,1603){\arc{210}{1.5708}{3.1416}}
\put(3447,1663){\arc{210}{3.1416}{4.7124}}
\put(3687,1663){\arc{210}{4.7124}{6.2832}}
\put(3687,1603){\arc{210}{0}{1.5708}}
\path(3342,1603)(3342,1663)
\path(3447,1768)(3687,1768)
\path(3792,1663)(3792,1603)
\path(3687,1498)(3447,1498)
\path(3567,1498)(3567,1228)
\path(147,868)(12,328)(642,328)(507,868)
\path(1047,868)(912,328)(1542,328)(1407,868)
\path(1767,868)(1632,328)(2262,328)(2127,868)
\path(2667,868)(2532,328)(3162,328)(3027,868)
\path(3387,868)(3252,328)(3882,328)(3747,868)
\put(5922,973){\arc{210}{1.5708}{3.1416}}
\put(5922,1123){\arc{210}{3.1416}{4.7124}}
\put(6252,1123){\arc{210}{4.7124}{6.2832}}
\put(6252,973){\arc{210}{0}{1.5708}}
\path(5817,973)(5817,1123)
\path(5922,1228)(6252,1228)
\path(6357,1123)(6357,973)
\path(6252,868)(5922,868)
\put(6822,973){\arc{210}{1.5708}{3.1416}}
\put(6822,1123){\arc{210}{3.1416}{4.7124}}
\put(7152,1123){\arc{210}{4.7124}{6.2832}}
\put(7152,973){\arc{210}{0}{1.5708}}
\path(6717,973)(6717,1123)
\path(6822,1228)(7152,1228)
\path(7257,1123)(7257,973)
\path(7152,868)(6822,868)
\put(6417,1603){\arc{210}{1.5708}{3.1416}}
\put(6417,1663){\arc{210}{3.1416}{4.7124}}
\put(6657,1663){\arc{210}{4.7124}{6.2832}}
\put(6657,1603){\arc{210}{0}{1.5708}}
\path(6312,1603)(6312,1663)
\path(6417,1768)(6657,1768)
\path(6762,1663)(6762,1603)
\path(6657,1498)(6417,1498)
\put(6372,2143){\arc{210}{1.5708}{3.1416}}
\put(6372,2293){\arc{210}{3.1416}{4.7124}}
\put(6702,2293){\arc{210}{4.7124}{6.2832}}
\put(6702,2143){\arc{210}{0}{1.5708}}
\path(6267,2143)(6267,2293)
\path(6372,2398)(6702,2398)
\path(6807,2293)(6807,2143)
\path(6702,2038)(6372,2038)
\path(6537,2038)(6537,1768)
\path(6357,2038)(5007,1768)
\path(6627,1498)(6987,1228)
\path(6447,1498)(6087,1228)
\path(6717,2038)(7617,1768)
\put(5202,973){\arc{210}{1.5708}{3.1416}}
\put(5202,1123){\arc{210}{3.1416}{4.7124}}
\put(5532,1123){\arc{210}{4.7124}{6.2832}}
\put(5532,973){\arc{210}{0}{1.5708}}
\path(5097,973)(5097,1123)
\path(5202,1228)(5532,1228)
\path(5637,1123)(5637,973)
\path(5532,868)(5202,868)
\put(4302,973){\arc{210}{1.5708}{3.1416}}
\put(4302,1123){\arc{210}{3.1416}{4.7124}}
\put(4632,1123){\arc{210}{4.7124}{6.2832}}
\put(4632,973){\arc{210}{0}{1.5708}}
\path(4197,973)(4197,1123)
\path(4302,1228)(4632,1228)
\path(4737,1123)(4737,973)
\path(4632,868)(4302,868)
\put(4797,1603){\arc{210}{1.5708}{3.1416}}
\put(4797,1663){\arc{210}{3.1416}{4.7124}}
\put(5037,1663){\arc{210}{4.7124}{6.2832}}
\put(5037,1603){\arc{210}{0}{1.5708}}
\path(4692,1603)(4692,1663)
\path(4797,1768)(5037,1768)
\path(5142,1663)(5142,1603)
\path(5037,1498)(4797,1498)
\path(5007,1498)(5367,1228)
\path(4827,1498)(4467,1228)
\put(7542,973){\arc{210}{1.5708}{3.1416}}
\put(7542,1123){\arc{210}{3.1416}{4.7124}}
\put(7872,1123){\arc{210}{4.7124}{6.2832}}
\put(7872,973){\arc{210}{0}{1.5708}}
\path(7437,973)(7437,1123)
\path(7542,1228)(7872,1228)
\path(7977,1123)(7977,973)
\path(7872,868)(7542,868)
\put(7587,1603){\arc{210}{1.5708}{3.1416}}
\put(7587,1663){\arc{210}{3.1416}{4.7124}}
\put(7827,1663){\arc{210}{4.7124}{6.2832}}
\put(7827,1603){\arc{210}{0}{1.5708}}
\path(7482,1603)(7482,1663)
\path(7587,1768)(7827,1768)
\path(7932,1663)(7932,1603)
\path(7827,1498)(7587,1498)
\path(7707,1498)(7707,1228)
\path(4287,868)(4152,328)(4782,328)(4647,868)
\path(5187,868)(5052,328)(5682,328)(5547,868)
\path(5907,868)(5772,328)(6402,328)(6267,868)
\path(6807,868)(6672,328)(7302,328)(7167,868)
\path(7527,868)(7392,328)(8022,328)(7887,868)
\put(2307,1048){\makebox(0,0)[lb]{{\SetFigFont{12}{14.4}{rm}...}}}
\put(2217,2173){\makebox(0,0)[lb]{{\SetFigFont{12}{14.4}{rm}$X$}}}
\put(2262,1588){\makebox(0,0)[lb]{{\SetFigFont{12}{14.4}{rm}$s_2$}}}
\put(687,1048){\makebox(0,0)[lb]{{\SetFigFont{12}{14.4}{rm}...}}}
\put(642,1588){\makebox(0,0)[lb]{{\SetFigFont{12}{14.4}{rm}$s_1$}}}
\put(3432,1588){\makebox(0,0)[lb]{{\SetFigFont{12}{14.4}{rm}$s_l$}}}
\put(147,958){\makebox(0,0)[lb]{{\SetFigFont{12}{14.4}{rm}$X_{1,1}$}}}
\put(1047,958){\makebox(0,0)[lb]{{\SetFigFont{12}{14.4}{rm}$X_{1,k_1}$}}}
\put(2667,958){\makebox(0,0)[lb]{{\SetFigFont{12}{14.4}{rm}$X_{2,k_2}$}}}
\put(3387,958){\makebox(0,0)[lb]{{\SetFigFont{12}{14.4}{rm}$X_{l,k_l}$}}}
\put(147,58){\makebox(0,0)[lb]{{\SetFigFont{12}{14.4}{rm}$S_{X_{1,1}}$}}}
\put(1047,58){\makebox(0,0)[lb]{{\SetFigFont{12}{14.4}{rm}$S_{X_{1,k_1}}$}}}
\put(1767,58){\makebox(0,0)[lb]{{\SetFigFont{12}{14.4}{rm}$S_{X_{2,1}}$}}}
\put(2667,58){\makebox(0,0)[lb]{{\SetFigFont{12}{14.4}{rm}$S_{X_{2,k_2}}$}}}
\put(3387,58){\makebox(0,0)[lb]{{\SetFigFont{12}{14.4}{rm}$S_{X_{l,k_l}}$}}}
\put(1767,958){\makebox(0,0)[lb]{{\SetFigFont{12}{14.4}{rm}$X_{2,1}$}}}
\put(2892,1588){\makebox(0,0)[lb]{{\SetFigFont{12}{14.4}{rm}...}}}
\put(1632,2353){\makebox(0,0)[lb]{{\SetFigFont{12}{14.4}{rm}$S_X$}}}
\put(7527,958){\makebox(0,0)[lb]{{\SetFigFont{12}{14.4}{rm}$X'_{l,k_l}$}}}
\put(7527,58){\makebox(0,0)[lb]{{\SetFigFont{12}{14.4}{rm}$T_{X'_{l,k_l}}$}}}
\put(6447,1048){\makebox(0,0)[lb]{{\SetFigFont{12}{14.4}{rm}...}}}
\put(4827,1048){\makebox(0,0)[lb]{{\SetFigFont{12}{14.4}{rm}...}}}
\put(6357,2173){\makebox(0,0)[lb]{{\SetFigFont{12}{14.4}{rm}$X'$}}}
\put(4782,1588){\makebox(0,0)[lb]{{\SetFigFont{12}{14.4}{rm}$t_1$}}}
\put(6402,1588){\makebox(0,0)[lb]{{\SetFigFont{12}{14.4}{rm}$t_2$}}}
\put(7572,1588){\makebox(0,0)[lb]{{\SetFigFont{12}{14.4}{rm}$t_l$}}}
\put(4287,958){\makebox(0,0)[lb]{{\SetFigFont{12}{14.4}{rm}$X'_{1,1}$}}}
\put(5187,958){\makebox(0,0)[lb]{{\SetFigFont{12}{14.4}{rm}$X'_{1,k_1}$}}}
\put(5907,958){\makebox(0,0)[lb]{{\SetFigFont{12}{14.4}{rm}$X'_{2,1}$}}}
\put(6807,958){\makebox(0,0)[lb]{{\SetFigFont{12}{14.4}{rm}$X'_{2,k_2}$}}}
\put(4287,58){\makebox(0,0)[lb]{{\SetFigFont{12}{14.4}{rm}$T_{X'_{1,1}}$}}}
\put(5187,58){\makebox(0,0)[lb]{{\SetFigFont{12}{14.4}{rm}$T_{X'_{1,k_1}}$}}}
\put(5907,58){\makebox(0,0)[lb]{{\SetFigFont{12}{14.4}{rm}$T_{X'_{2,1}}$}}}
\put(6807,58){\makebox(0,0)[lb]{{\SetFigFont{12}{14.4}{rm}$T_{X'_{2,k_2}}$}}}
\put(7032,1588){\makebox(0,0)[lb]{{\SetFigFont{12}{14.4}{rm}...}}}
\put(5682,2353){\makebox(0,0)[lb]{{\SetFigFont{12}{14.4}{rm}$T_{X'}$}}}
\end{picture}
}


==> Figures/fig002_TW2TDW.eepic <==
\setlength{\unitlength}{0.00087489in}
%
\begingroup\makeatletter\ifx\SetFigFont\undefined
% extract first six characters in \fmtname
\def\x#1#2#3#4#5#6#7\relax{\def\x{#1#2#3#4#5#6}}%
\expandafter\x\fmtname xxxxxx\relax \def\y{splain}%
\ifx\x\y   % LaTeX or SliTeX?
\gdef\SetFigFont#1#2#3{%
  \ifnum #1<17\tiny\else \ifnum #1<20\small\else
  \ifnum #1<24\normalsize\else \ifnum #1<29\large\else
  \ifnum #1<34\Large\else \ifnum #1<41\LARGE\else
     \huge\fi\fi\fi\fi\fi\fi
  \csname #3\endcsname}%
\else
\gdef\SetFigFont#1#2#3{\begingroup
  \count@#1\relax \ifnum 25<\count@\count@25\fi
  \def\x{\endgroup\@setsize\SetFigFont{#2pt}}%
  \expandafter\x
    \csname \romannumeral\the\count@ pt\expandafter\endcsname
    \csname @\romannumeral\the\count@ pt\endcsname
  \csname #3\endcsname}%
\fi
\fi\endgroup
{\renewcommand{\dashlinestretch}{30}
\begin{picture}(5274,1894)(0,-10)
\put(732,1273){\blacken\ellipse{36}{36}}
\put(732,1273){\ellipse{36}{36}}
\put(777,913){\blacken\ellipse{36}{36}}
\put(777,913){\ellipse{36}{36}}
\put(822,508){\blacken\ellipse{36}{36}}
\put(822,508){\ellipse{36}{36}}
\put(3117,598){\blacken\ellipse{36}{36}}
\put(3117,598){\ellipse{36}{36}}
\put(3612,598){\blacken\ellipse{36}{36}}
\put(3612,598){\ellipse{36}{36}}
\put(3612,1228){\blacken\ellipse{36}{36}}
\put(3612,1228){\ellipse{36}{36}}
\put(4512,598){\blacken\ellipse{36}{36}}
\put(4512,598){\ellipse{36}{36}}
\put(4512,1228){\blacken\ellipse{36}{36}}
\put(4512,1228){\ellipse{36}{36}}
\put(4242,598){\blacken\ellipse{36}{36}}
\put(4242,598){\ellipse{36}{36}}
\put(3882,598){\blacken\ellipse{36}{36}}
\put(3882,598){\ellipse{36}{36}}
\put(3882,1228){\blacken\ellipse{36}{36}}
\put(3882,1228){\ellipse{36}{36}}
\put(4242,1228){\blacken\ellipse{36}{36}}
\put(4242,1228){\ellipse{36}{36}}
\put(117,838){\arc{210}{1.5708}{3.1416}}
\put(117,1348){\arc{210}{3.1416}{4.7124}}
\put(1167,1348){\arc{210}{4.7124}{6.2832}}
\put(1167,838){\arc{210}{0}{1.5708}}
\path(12,838)(12,1348)
\path(117,1453)(1167,1453)
\path(1272,1348)(1272,838)
\path(1167,733)(117,733)
\put(207,478){\arc{210}{1.5708}{3.1416}}
\put(207,988){\arc{210}{3.1416}{4.7124}}
\put(1257,988){\arc{210}{4.7124}{6.2832}}
\put(1257,478){\arc{210}{0}{1.5708}}
\path(102,478)(102,988)
\path(207,1093)(1257,1093)
\path(1362,988)(1362,478)
\path(1257,373)(207,373)
\put(3537,1198){\arc{210}{1.5708}{3.1416}}
\put(3537,1438){\arc{210}{3.1416}{4.7124}}
\put(4587,1438){\arc{210}{4.7124}{6.2832}}
\put(4587,1198){\arc{210}{0}{1.5708}}
\path(3432,1198)(3432,1438)
\path(3537,1543)(4587,1543)
\path(4692,1438)(4692,1198)
\path(4587,1093)(3537,1093)
\put(3537,388){\arc{210}{1.5708}{3.1416}}
\put(3537,628){\arc{210}{3.1416}{4.7124}}
\put(4587,628){\arc{210}{4.7124}{6.2832}}
\put(4587,388){\arc{210}{0}{1.5708}}
\path(3432,388)(3432,628)
\path(3537,733)(4587,733)
\path(4692,628)(4692,388)
\path(4587,283)(3537,283)
\path(3612,1228)(3882,598)
\path(3882,1228)(3612,598)
\path(4242,1228)(4242,598)
\path(4242,1228)(4512,598)
\path(4512,1228)(4242,598)
\path(4512,1228)(4512,598)
\put(2997,388){\arc{210}{1.5708}{3.1416}}
\put(2997,628){\arc{210}{3.1416}{4.7124}}
\put(3237,628){\arc{210}{4.7124}{6.2832}}
\put(3237,388){\arc{210}{0}{1.5708}}
\path(2892,388)(2892,628)
\path(2997,733)(3237,733)
\path(3342,628)(3342,388)
\path(3237,283)(2997,283)
\path(3117,598)(4512,1228)
\path(3117,598)(4242,1228)
\path(3117,598)(3882,1228)
\path(3117,598)(3612,1228)
\path(3747,1678)(3612,1273)
\blacken\path(3612.000,1320.434)(3612.000,1273.000)(3640.460,1310.947)(3612.000,1320.434)
\path(3747,193)(3612,553)
\blacken\path(3641.845,516.132)(3612.000,553.000)(3613.756,505.598)(3641.845,516.132)
\path(4377,193)(4242,553)
\blacken\path(4271.845,516.132)(4242.000,553.000)(4243.756,505.598)(4271.845,516.132)
\path(3612,598)(4242,1228)
\path(3612,598)(4512,1228)
\path(3882,598)(4242,1228)
\path(3882,598)(4512,1228)
\path(3612,1228)(4242,598)
\path(3612,1228)(4512,598)
\path(3882,1228)(4512,598)
\path(3882,1228)(4242,598)
\path(4390,1674)(4255,1269)
\blacken\path(4255.000,1316.434)(4255.000,1269.000)(4283.460,1306.947)(4255.000,1316.434)
\put(1407,1273){\makebox(0,0)[lb]{{\SetFigFont{12}{14.4}{rm}$X_i$}}}
\put(1452,463){\makebox(0,0)[lb]{{\SetFigFont{12}{14.4}{rm}$X_j$}}}
\put(1407,913){\makebox(0,0)[lb]{{\SetFigFont{12}{14.4}{rm}$X_i \cap X_j$}}}
\put(867,868){\makebox(0,0)[lb]{{\SetFigFont{12}{14.4}{rm}$v$}}}
\put(822,1228){\makebox(0,0)[lb]{{\SetFigFont{12}{14.4}{rm}$u$}}}
\put(2937,373){\makebox(0,0)[lb]{{\SetFigFont{12}{14.4}{rm}$w_i$}}}
\put(912,463){\makebox(0,0)[lb]{{\SetFigFont{12}{14.4}{rm}$u'$}}}
\put(4782,1363){\makebox(0,0)[lb]{{\SetFigFont{12}{14.4}{rm}$X'_i$}}}
\put(4782,553){\makebox(0,0)[lb]{{\SetFigFont{12}{14.4}{rm}$X'_j$}}}
\put(3792,58){\makebox(0,0)[lb]{{\SetFigFont{12}{14.4}{rm}$(v,j)$}}}
\put(4422,58){\makebox(0,0)[lb]{{\SetFigFont{12}{14.4}{rm}$(u',j)$}}}
\put(4422,1723){\makebox(0,0)[lb]{{\SetFigFont{12}{14.4}{rm}$(u,i)$}}}
\put(3792,1723){\makebox(0,0)[lb]{{\SetFigFont{12}{14.4}{rm}$(v,i)$}}}
\end{picture}
}


==> Figures/fig002_TW2TDW.pstex_t <==
\begin{picture}(0,0)%
\special{psfile=fig002_TW2TDW.pstex}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined
% extract first six characters in \fmtname
\def\x#1#2#3#4#5#6#7\relax{\def\x{#1#2#3#4#5#6}}%
\expandafter\x\fmtname xxxxxx\relax \def\y{splain}%
\ifx\x\y   % LaTeX or SliTeX?
\gdef\SetFigFont#1#2#3{%
  \ifnum #1<17\tiny\else \ifnum #1<20\small\else
  \ifnum #1<24\normalsize\else \ifnum #1<29\large\else
  \ifnum #1<34\Large\else \ifnum #1<41\LARGE\else
     \huge\fi\fi\fi\fi\fi\fi
  \csname #3\endcsname}%
\else
\gdef\SetFigFont#1#2#3{\begingroup
  \count@#1\relax \ifnum 25<\count@\count@25\fi
  \def\x{\endgroup\@setsize\SetFigFont{#2pt}}%
  \expandafter\x
    \csname \romannumeral\the\count@ pt\expandafter\endcsname
    \csname @\romannumeral\the\count@ pt\endcsname
  \csname #3\endcsname}%
\fi
\fi\endgroup
\begin{picture}(5274,1690)(529,-1244)
\put(1936, 29){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$X_i$}%
}}}}
\put(1981,-781){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$X_j$}%
}}}}
\put(1936,-331){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$X_i \cap X_j$}%
}}}}
\put(1396,-376){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$v$}%
}}}}
\put(1351,-16){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$u$}%
}}}}
\put(3466,-871){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$w_i$}%
}}}}
\put(1441,-781){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$u'$}%
}}}}
\put(5311,119){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$X'_i$}%
}}}}
\put(5311,-691){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$X'_j$}%
}}}}
\put(4321,-1186){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$(v,j)$}%
}}}}
\put(4951,-1186){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$(u',j)$}%
}}}}
\put(4006, 74){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$(v,i)$}%
}}}}
\put(4636, 74){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$(u,i)$}%
}}}}
\end{picture}%

